Automated Implementation of Windows-related Security-Configuration Guides

Hardening is the process of configuring IT systems to ensure the security of the systems' components and data they process or store. The complexity of contemporary IT infrastructures, however, renders manual security hardening and maintenance a daunting task. In many organizations, security-configuration guides expressed in the SCAP (Security Content Automation Protocol) are used as a basis for hardening, but these guides by themselves provide no means for automatically implementing the required configurations. In this paper, we propose an approach to automatically extract the relevant information from publicly available security-configuration guides for Windows operating systems using natural language processing. In a second step, the extracted information is verified using the information of available settings stored in the Windows Administrative Template files, in which the majority of Windows configuration settings is defined. We show that our implementation of this approach can extract and implement 83% of the rules without any manual effort and 96% with minimal manual effort. Furthermore, we conduct a study with 12 state-of-the-art guides consisting of 2014 rules with automatic checks and show that our tooling can implement at least 97% of them correctly. We have thus significantly reduced the effort of securing systems based on existing security-configuration guides.

==> data/2019_05_29_results.csv <==
guideline,rules,withoval,onclean,oncleanper,afterapplication,afterapplicationper,delta,deltaper
Chrome for Windows,20,20,0,0.0%,19,95.0%,19,95.0%
Internet Explorer 11 ,156,136,1,0.7%,126,92.6%,125,91.9%
Office 2016 ,53,53,2,3.8%,52,98.1%,50,94.3%
Office 2016 Access,9,9,0,0.0%,9,100.0%,9,100.0%
Office 2016 Excel,34,34,0,0.0%,34,100.0%,34,100.0%
Office 2016 Outlook,75,73,3,4.1%,72,98.6%,69,94.5%
Office 2016 PowerPoint,18,18,1,5.6%,18,100.0%,17,94.4%
Office 2016 Word ,24,24,0,0.0%,22,91.7%,22,91.7%
Windows 7,390,386,87,22.5%,339,87.8%,252,65.3%
Windows 8.1,429,425,90,21.2%,378,88.9%,288,67.8%
Windows 10 (1806),505,332,84,25.3%,298,89.8%,214,64.5%
Windows Server 2016 (1607),371,334,88,26.3%,313,93.7%,225,67.4%
Sum,2084,1844,356,19.3%,1680,91.1%,1324,71.8%

==> whitelist.txt <==
hooks/*
commit.sh
.vscode/*
commit.txt

